A Novel Simulation-Based Quality Metric for Evaluating Grasps on 3D Deformable Objects

Evaluation of grasps on deformable 3D objects is a little-studied problem, even if the applicability of rigid object grasp quality measures for deformable ones is an open question. A central issue with most quality measures is their dependence on contact points which for deformable objects depend on the deformations. This paper proposes a grasp quality measure for deformable objects that uses information about object deformation to calculate the grasp quality. Grasps are evaluated by simulating the deformations during grasping and predicting the contacts between the gripper and the grasped object. The contact information is then used as input for a new grasp quality metric to quantify the grasp quality. The approach is benchmarked against two classical rigid-body quality metrics on over 600 grasps in the Isaac gym simulation and over 50 real-world grasps. Experimental results show an average improvement of 18\% in the grasp success rate for deformable objects compared to the classical rigid-body quality metrics.

==> figures/real_result.tikz <==
\scalebox{0.8}{
\begin{tikzpicture}
\begin{axis}[
	ymin=0, ymax=100,
	ybar=0pt,
	bar width=7pt,
% 	x=1.16cm,
	x=1.07cm,
	xmin=1, xmax=Avg,
	enlarge x limits={.04},
	ylabel={Grasp success rate per object (\%)},
	xlabel={Objects},
	axis x line*=bottom,
	axis y line*=left,
	ymajorgrids,
	tick pos=left,
	y grid style={white!50.0!black},
	legend style={
		at={(0.5,1.15)},
		anchor=south,
		legend columns=-1,
	},
	symbolic x coords={1,2,3,4,5,6,7,8,9,10,11,12,13,14,Avg},
	xtick=data,
	nodes near coords,
	nodes near coords style={rotate=90, anchor=west,font=\footnotesize}, 
	point meta=explicit symbolic
]

% data and positive labels for first plot
\addplot+ coordinates{
	(1,80) [80]
	(2,70) [70]
	(3,40) [40]
	(4,90) [90]
	(5,90) [90]
	(6,100) [100]
	(7,80)  [80]
	(8,80) [80]
	(9,90) [90]
	(10,100) [100]
	(11,100) [100]
	(12,100) [100]
	(13,100) [100]	
	(14,90) [90]
	(Avg, 86.5)[86.5]
};


% data and positive labels for second plot
\addplot+ coordinates{
	(1,80) 
	(2,90) 
	(3,30) 
	(4,70)
	(5,90) 
	(6,70) 
	(7,100) 
	(8,50) 
	(9,70) 
	(10,70) 
	(11,70) 
	(12,70) 
	(13,70) 
	(14,50)
    (Avg, 70)[70]
};


% data and positive labels for third plot
\addplot+ coordinates{
	(1,40) 
	(2,50) 
	(3,0) 
	(4,30) 
	(5,30) 
	(6,100) 
	(7,70) 
	(8,80) 
	(9,90) 
	(10,100) 
	(11,100) 
	(12,100)
	(13,100)
	(14,90)
    (Avg, 70)[70]
};

\addplot+[fill=green,draw=black,] coordinates{
    (Avg, 75.7)[75.7]
};
\legend{Ours(with correct stiffness), Ours(assume objects are rigid), Ours(assume objects are deformable), GG-CNN2}
\end{axis}
\end{tikzpicture}
}

==> figures/sensitivity_analysis.tikz <==
\scalebox{0.8}{
\begin{tikzpicture}
\begin{axis}[
    xlabel={Error of stiffness parameter [\%]},
    ylabel={Grasp success rate over all stiffnesses [\%]},
    xmin=-60, xmax=60,
    ymin=20, ymax=80,
    xtick={-60,-45,-30,-15,0,15,30,45,60},
    ytick={20,40,60,80,100},
    legend pos=north west,
    xmajorgrids=true,
    grid style=dashed,
]

\addplot[
    color=blue,
    mark=square,
    ]
    coordinates {
    (-60,21)(-45,36.42)(-30,58)(-15,69)(-5,75)(0,75.9)(5,72.85)(15,68.3)(30,56.4)
    (45,38.57)(60,25.2)};
    % \legend{CuSO\(_4\cdot\)5H\(_2\)O}
    
\end{axis}
\end{tikzpicture}
}

==> figures_tex/datagennew.pdf_tex <==
%% Creator: Inkscape 1.1 (ce6663b3b7, 2021-05-25), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'datagennew.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{2484.56243079bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.52975091)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{datagennew.pdf}}%
    \put(0.39658121,0.37610326){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Isaac Gym\\Physics-based\\Simulator\end{tabular}}}}%
    \put(0.19316597,0.4909752){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Grasp\\Sampler\end{tabular}}}}%
    \put(0.24062068,0.28291188){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}3D tetrahedron\\mesh \\\end{tabular}}}}%
    \put(0.04168521,0.2798638){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}triangular \\mesh\\\end{tabular}}}}%
    \put(0.12464112,0.36980092){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}tetrahedral\\remeshing\end{tabular}}}}%
    \put(0.29598995,0.51719373){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Grasp\\candidates\end{tabular}}}}%
    \put(0.39724931,0.51772144){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Young's \\Modulus\end{tabular}}}}%
    \put(0.47631401,0.51769865){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Poisson's \\Ratio\\\end{tabular}}}}%
    \put(0.51886906,0.37217613){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Grasp \\Evaluation\end{tabular}}}}%
    \put(0.68800341,0.37478661){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$>$=\\Threshold?\end{tabular}}}}%
    \put(0.7325103,0.40774438){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Yes\end{tabular}}}}%
    \put(0.7352093,0.30075316){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}No\end{tabular}}}}%
    \put(0.84495377,0.13174124){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Convert grasps to rectangles \\in pixel coordinates \end{tabular}}}}%
    \put(0.57164495,0.23734354){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Training dataset\end{tabular}}}}%
    \put(0.14461163,0.20390494){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Depth image\end{tabular}}}}%
    \put(0.32561684,0.20406876){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Stiffness image\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures_tex/datagenv2.pdf_tex <==
%% Creator: Inkscape 1.1 (ce6663b3b7, 2021-05-25), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'datagenv2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{2383.93700787bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.61712247)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{datagenv2.pdf}}%
    \put(0.09220859,0.52730696){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Grasp \\Sampler\end{tabular}}}}%
    \put(0.050125,0.31127824){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3D tetrahedron \\object mesh\end{tabular}}}}%
    \put(0.28683495,0.41442947){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Isaac Gym \\Physics-based \\Simulator\end{tabular}}}}%
    \put(0.31902582,0.54222978){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Young's \\Modulus\end{tabular}}}}%
    \put(0.40288519,0.54174101){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Poisson's\\Ratio\end{tabular}}}}%
    \put(0.21277015,0.54113566){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Grasp \\candidates\end{tabular}}}}%
    \put(0.50751526,0.40085449){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Grasp \\Evaluation\end{tabular}}}}%
    \put(0.6336638,0.40759558){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$>$=\\Threshold?\end{tabular}}}}%
    \put(0.72362736,0.4437238){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Yes\end{tabular}}}}%
    \put(0.72506044,0.33649593){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}No\end{tabular}}}}%
    \put(0.10379182,0.22763674){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Depth image\end{tabular}}}}%
    \put(0.29830076,0.22707132){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Stiffness image\end{tabular}}}}%
    \put(0.61795658,0.2638917){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Training Dataset\end{tabular}}}}%
    \put(0.72647962,0.15624822){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Convert grasps to  rectangles \\in pixel coordinates\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures_tex/grasprep.pdf_tex <==
%% Creator: Inkscape 1.1 (ce6663b3b7, 2021-05-25), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'grasprep.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{459bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.12418301)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{grasprep.pdf}}%
    \put(0.7956094,0.91753466){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Grasp center\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{grasprep.pdf}}%
    \put(0.80555007,1.02380852){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Grasp width\end{tabular}}}}%
    \put(0.79438273,0.81257537){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Grasp angle\end{tabular}}}}%
    \put(0.88367926,0.6389396){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Finger \\height\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures_tex/intersect.pdf_tex <==
%% Creator: Inkscape 1.1.2 (b8e25be833, 2022-02-05), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'intersect.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{368.63999176bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.92317712)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{intersect.pdf}}%
    \put(0.73533636,0.12760775){\rotatebox{49.79298319}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$f_{y}$\end{tabular}}}}}%
    \put(0.1775145,0.14184687){\rotatebox{-19.32006226}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$f_{x}$\end{tabular}}}}}%
    \put(0.94976502,0.43527539){\rotatebox{87.61829149}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$f_{z}$\end{tabular}}}}}%
  \end{picture}%
\endgroup%


==> figures_tex/intersect.png.pdf_tex <==
%% Creator: Inkscape 1.1.2 (76b9e6a115, 2022-02-25), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'intersect.png.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{368.63999176bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.92317712)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{intersect.png.pdf}}%
    \put(0.16034347,0.15214268){\rotatebox{-19.258436}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$f_{x}$\end{tabular}}}}}%
    \put(0.71995146,0.12737814){\rotatebox{48.293286}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$f_{y}$\end{tabular}}}}}%
    \put(0.90931353,0.5009106){\rotatebox{83.997348}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$f_{z}$\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{intersect.png.pdf}}%
  \end{picture}%
\endgroup%


==> figures_tex/tall_cylinder_smoothed.pdf_tex <==
%% Creator: Inkscape 1.1 (c68e22c387, 2021-05-23), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'tall_cylinder.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1811.25bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.70393375)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{tall_cylinder.pdf}}%
    \put(0.05746911,0.1447299){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.04506018,0.19817612){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.1\end{tabular}}}}%
    \put(0.04194461,0.24771286){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.2\end{tabular}}}}%
    \put(0.04393743,0.2996159){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.3\end{tabular}}}}%
    \put(0.04206775,0.35149944){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.4\end{tabular}}}}%
    \put(0.04253517,0.40431788){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.5\end{tabular}}}}%
    \put(0.04160034,0.45573399){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.6\end{tabular}}}}%
    \put(0.04253517,0.50715015){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.7\end{tabular}}}}%
    \put(0.0406655,0.55716402){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.8\\\end{tabular}}}}%
    \put(0.04300259,0.61044984){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.9\\\end{tabular}}}}%
    \put(0.05468808,0.66093116){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0.06889454,0.12101869){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}15\end{tabular}}}}%
    \put(0.19397909,0.12199646){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}20\end{tabular}}}}%
    \put(0.32064977,0.12106165){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}25\end{tabular}}}}%
    \put(0.44638561,0.12199646){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}30\end{tabular}}}}%
    \put(0.57212147,0.12293133){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}35\end{tabular}}}}%
    \put(0.69645501,0.12012679){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}40\end{tabular}}}}%
    \put(0.82913573,0.11951037){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}45\end{tabular}}}}%
    \put(0.95170838,0.11808299){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}50\end{tabular}}}}%
    \put(0.02146319,0.21857564){\rotatebox{89.994285}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Normalized quality metric\end{tabular}}}}}%
    \put(0.34892083,0.08509534){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Instability metric from the shake test\end{tabular}}}}%
    \put(0.19538134,0.03832841){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Epsilon metric\end{tabular}}}}%
    \put(0.43283044,0.03645874){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Volume of GWS\end{tabular}}}}%
    \put(0.69084599,0.03832836){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Our proposed metric\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> sections/datagen.drawio.pdf_tex <==
%% Creator: Inkscape 1.1.1 (eb90963e84, 2021-10-02), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'datagen.drawio.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{304.6315447bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.53561969)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{datagen.drawio.pdf}}%
    \put(0.39679736,0.51405873){\color[rgb]{0.2,0.6,1}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}...\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{datagen.drawio.pdf}}%
    \put(4.3055755,-1.02098917){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Isaac Gym\\Physics-based\\Simulator\end{tabular}}}}%
    \put(2.07693819,0.29739885){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Grasp\\Sampler\end{tabular}}}}%
    \put(2.46332419,-1.95961346){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}3D tetrahedron\\mesh \\\end{tabular}}}}%
    \put(0.04365681,0.27884077){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}triangular \\mesh\\\end{tabular}}}}%
    \put(0.13016542,0.37400672){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}tetrahedral\\remeshing\end{tabular}}}}%
    \put(3.31740095,0.41393666){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Grasp\\candidates\end{tabular}}}}%
    \put(4.32102125,0.49078384){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Young's \\Modulus\end{tabular}}}}%
    \put(5.2218285,0.45151444){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Poisson's \\Ratio\\\end{tabular}}}}%
    \put(6.198818,-1.0472192){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Grasp \\Evaluation\end{tabular}}}}%
    \put(8.19586561,-1.06840879){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}>=\\Threshold?\end{tabular}}}}%
    \put(7.00708722,-1.63733523){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Yes\end{tabular}}}}%
    \put(8.73020713,-1.62734647){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}No\end{tabular}}}}%
    \put(5.73874433,-3.99946341){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Convert grasps to rectangles \\in pixel coordinates \end{tabular}}}}%
    \put(3.59865543,-2.88348714){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Training dataset\end{tabular}}}}%
    \put(0.07152465,-3.20913438){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Depth image\end{tabular}}}}%
    \put(1.96862202,-2.91433566){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Stiffness image\end{tabular}}}}%
  \end{picture}%
\endgroup%

